Mobius: Text to Seamless Looping Video Generation via Latent Shift

We present Mobius, a novel method to generate seamlessly looping videos from text descriptions directly without any user annotations, thereby creating new visual materials for the multi-media presentation. Our method repurposes the pre-trained video latent diffusion model for generating looping videos from text prompts without any training. During inference, we first construct a latent cycle by connecting the starting and ending noise of the videos. Given that the temporal consistency can be maintained by the context of the video diffusion model, we perform multi-frame latent denoising by gradually shifting the first-frame latent to the end in each step. As a result, the denoising context varies in each step while maintaining consistency throughout the inference process. Moreover, the latent cycle in our method can be of any length. This extends our latent-shifting approach to generate seamless looping videos beyond the scope of the video diffusion model's context. Unlike previous cinemagraphs, the proposed method does not require an image as appearance, which will restrict the motions of the generated results. Instead, our method can produce more dynamic motion and better visual quality. We conduct multiple experiments and comparisons to verify the effectiveness of the proposed method, demonstrating its efficacy in different scenarios. All the code will be made available.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
